Granular Change Accuracy: A More Accurate Performance Metric for Dialogue State Tracking

Current metrics for evaluating Dialogue State Tracking (DST) systems exhibit three primary limitations. They: i) erroneously presume a uniform distribution of slots throughout the dialog, ii) neglect to assign partial scores for individual turns, iii) frequently overestimate or underestimate performance by repeatedly counting the models' successful or failed predictions. To address these shortcomings, we introduce a novel metric: Granular Change Accuracy (GCA). GCA focuses on evaluating the predicted changes in dialogue state over the entire dialogue history. Benchmarking reveals that GCA effectively reduces biases arising from distribution uniformity and the positioning of errors across turns, resulting in a more precise evaluation. Notably, we find that these biases are particularly pronounced when evaluating few-shot or zero-shot trained models, becoming even more evident as the model's error rate increases. Hence, GCA offers significant promise, particularly for assessing models trained with limited resources. Our GCA implementation is a useful addition to the pool of DST metrics.

==> Reviews/comments.orig.txt <==
Review #1
Briefly, what is the paper about?
This paper addresses potential biases of established evaluation metrics for dialogue state tracking (DST) and proposes a novel metric, granular change accuracy (GCA) that the authors claim mitigates these biases. GCA evaluates changes between dialogue states rather than the dialogue states themselves. GCA is specifically advertised as a replacement for joint goal accuracy (JGA), the major evaluation metric for DST.
Relevance:	3
Originality:	3
Impact:	2
Soundness:	2
Clarity:	4
Appropriate amount of work:	3
Reproducibility:	5
Knowledge of the field:	3
Review Summary:	2
Review justification
Contributions:
Presents GCA as alternative to JGA and other established metrics for DST. Provides ample analysis of shortcomings of established evaluation metrics as perceived by the authors. Extensive experimentation in full-shot, zero-shot and few-shot settings to show GCA's potential to evaluate DST methods in a fair manner. Code will be provided.

Strengths:

The paper is well written, explanations are clear and the proposed metric is described in detail. Experimental evaluation is extensive and is able to show that GCA has merits. The paper provides insights into characteristics of various established DST evaluation metrics, which the authors consider to be weaknesses or shortcomings. The analysis of experiments in the limited resource scenario is particularly interesting.

Weaknesses:

The paper's major weakness is that it never defines what characterizes a "strong" DST method is, or what "obviously performing better" means, nor is it ever made clear what constitutes objective over- and underestimation of performance. The authors largely act upon intuition and see an issue particularly in punishing early tracking mistakes which then cause future dialogue turns to be scored low (or as completely wrong) as well. However, the authors fail to explain why this objectively results in underestimation of performance. There are critical experiments missing to substantiate the authors' claims, particularly human evaluations that could help understand how GCA fares in comparison to other metrics to faithfully judge model performance.

Feedback for authors
What this paper needs to do to properly motivate GCA as replacement of for instance JGA is to point out why this type of evaluation is objectively wrong. That however can not be done, because the behavior of JGA is well motivated and has clear merits. A dialogue policy, which acts upon a predicted dialogue state will likely fail to predict the next system action whether the dialogue state contains 1 error or 10 errors. This is the reason why strict evaluation metrics such as JGA are particularly important in DST evaluation. While this is true for evaluation on static datasets, this becomes even more important for evaluating systems with user simulators or in interaction with users. While in static datasets, the following system actions will always be correct, a faulty dialogue state will break any real human-machine conversation. This is clearly a larger issue early in the dialogue than later in the dialogue. Therefore, punishing early mistakes harder by propagating their judgement clearly makes sense. The authors argue that "timing of mistakes" does not matter, which is simply not true.
What this paper also needs to do is to present human evaluation results that can demonstrate that GCA is or is not more in line with human perception of "good performance". Without this, the paper only rests on the authors' subjective idea of what constitutes "good performance" and what constitutes a "good measure" of that performance. The paper concludes that "GCA stands out as a reliable benchmark for precise assessment", but the paper does not provide any such assessment. It only focuses on comparison to other metrics, but must instead conduct such an assessment by suitable means, for instance human evaluation, especially with production systems and not on static datasets.

The characteristics of other metrics are portrayed as limitations and weaknesses here, but they are in fact just other useful ways to look at model performance and model behavior. No metric can provide a complete picture of model quality. I suggest to not propose GCA as a replacement of well established metrics (as they are well established for a reason), but rather as a useful addition to the pool of metrics that can help us better understand model behavior. I particularly see merit of GCA for zero-shot and few-shot setting evaluations and found the analysis the authors provided in the paper interesting. If the paper takes on a different angle and works out the strenghts of GCA and what it can bring to the table in addition to other metrics, then it would make a much more convincing read.

Henderson et al. 2014 is the wrong citation for JGA.

The references in Section 1 paragraph 1 are not the ones that first defined joint goal accuracy and slot accuracy.

In Figure 3, keep the order of the bars the same so that comparisong becomes more intuitive.

The axes in Figure 5 have no caption. The different scaling makes the graphs hard to compare.

In Figures 6 and 7, it is not clear what the symbols mean.

Questions for the authors
How did you determine the weights for your weighted harmonic mean?
In Section 5.4, last sentence, wouldn't that be a negative examples for GCA, since this shows that GCA can in some cases not distinguish two very different models based on their clearly differing performance? Given established metrics is is clear that P1 is the better prediction. If this were a dialogue in a production system with a user or a user simulator, P1 would be able to successfully conduct a dialogue until turn 6, while P2 would break at the very beginning. So what is the point in granting P2 some reward for a correctly predicted turn that in reality it would never get to see because it already produced a faulty dialogue state in the very first turn?

What exactly do you mean by "active slot"? It seems that it could mean a slot that sees a change in a particular turn, or a slot that is not none. Which one is it?


Review #2
Briefly, what is the paper about?
This paper introduces a new metric for evaluating dialogue state tracking. It addresses common weaknesses in existing metrics such as not being able to account for partially correctly interpreted turns, under- or overestimating performance by counting slots filled in previous turns in subsequent turns and the metric not being adjusted to non-uniform distributions of active slots throughout the dialogue. The new metric GCA addresses these shortcomings by (1) focusing on slots rather than turns, (2) only counting changes in slots, (3) using precision/recall for slot values and labels as the basis of the score. The paper includes experiments illustrating differences in evaluation and shows the advantages through examples.
Relevance:	5
Originality:	4
Impact:	4
Soundness:	4
Clarity:	4
Appropriate amount of work:	4
Reproducibility:	4
Knowledge of the field:	5
Review Summary:	4
Review justification
Contributions:
clear comparative explanation of existing metric for dialogue state tracking

new metric that addresses several shortcomings

experiments illustrating differences between existing metrics and new metric

Strengths:

the paper clearly explains the weaknesses of currently used metrics and provides a logical alternative, that seems solid

the experiments illustrate nicely how various metrics, including the new one, compare for various systems

the new metric seems to indeed improve upon existing ones in important ways and as such this paper seems to provide an important contribution to this domain (I'm not an expert and note the weakness, hence `seems').

Weaknesses:

though the advantages of the new metric are supported by a convincing argumentation and shows to impact overall results, only a handful of examples are used to show that it measures performance more accurately compared to existing models. There are two examples from a corpus and two that are made up, and it is not clear whether the real examples are cherry-picked. The examples do convincingly show problems withe existing metrics, but a quantitive addition on a randomly selected sample would provide a stronger case for the impact of the new metric. Though I think adding this (see feedback) would strengthen the paper a lot, I do not think this weakness is a reason for rejection.
Feedback for authors
The paper is, in my view, already in quite good shape as I think I understood it well without prior knowledge of the problem and limited knowledge of dialogue in general. I have some suggestions for improving the paper.
About addressing the weakness listed above. Even a reasonably quick evaluation of a sample would already help, e.g. have two or three people who do not know the metrics score alternative states of two systems with rather different output and then see how metrics correlate with them. I have carried out similar evaluations on other tasks (that involve reading quite a bit) and one can get reasonable far in one or two days or spending about an hour a day for a week or so (the challenge is of course that the annotators really should not know the metrics, so the authors cannot do this themselves but would need to get student assistants or colleagues working on other things to help out). As mentioned, it would strengthen the paper a lot and seems too tightly connected to the current paper to leave for future work.

Why is FGA selected for comparison in Section 5? A motivation would be nice. Likewise, a short description of how the two examples were selected would be nice in 5.3.

Other suggestions:

it took me a while to understand why counting double is an issue. It would be nice if this were made explicit earlier on (that all states are counted at each turn). I also recommend making explicit (if I understand this correctly) that this mainly concerns doubling up on mistakes, since I think rewarding multiple times can only occur when there are no state changes otherwise in the turn, right? (Because the new states would also need to be correct, so there is no extra reward).
Probably a matter of taste, but I personally find the commas after each formula more of a hindrance then help in reading. I'd remove them.

Abstract: JGA => write out fully first, it's the first time it is mentioned

Introduction: vice versa does not work here (I believe it is meant to state that weak systems receive low scores) , conducting benchmarking => superfluous space before the comma

Section 4 "Granular Change Accuracy" => when using `` (two left upper commas), this results in opening brackets in LaTeX recall1 : => the column should immediately follow recall and the footnote should follow the column (in general: footnotes should not precede but follow punctuation marks).

Section 5 c.f. means compare', in this paper, I think it is mainly used to saysee' (so replace by see'). significant majority => removesignificant' majority is sufficient Figure 4 should come after Figure 5. Sometimes figures need to be placed quite far from the text in the LaTeX source file in order for them to appear at the right spot in the running text. This may take some experimentation (either moving Figure 5 up a lot or moving Figure 4 down a lot...).

Please replace the Limitations section by a Discussion (e.g. addressing the lack of a quantitative evaluation if this cannot be added or the limitations of the one this is added) and keeping the first limitation, which is a common matter for discussion. Remarks about models and other limitations that may impact the applicability beyond what is tested can be placed in a limitations section at the end (this does not count as part of the page limit).

Questions for the authors
A: Why was FGA selected for more detailed comparison?
B: How were the examples for illustration from the corpus selected?

C:


Review #3
Briefly, what is the paper about?
The paper addressses the problem of Dialogue State Tracking (DST), which is defined as the task of extracting user preferences from a Task-Oriented Dialogue (TOD) to accomplish a task such as booking a hotel room. This appears to be a specific research line that has its own community. For someone not familiar with it, it is unclear what kind of user preferences are being considered and why such preferences are being described as states of the dialogue. The paper lists a number of existing metrics being used for the task described, lists some shortomcings associated with them, proposes improved metrics, and evaluates their performance over an existing dataset for the task.
Relevance:	3
Originality:	2
Impact:	2
Soundness:	2
Clarity:	1
Appropriate amount of work:	4
Reproducibility:	4
Knowledge of the field:	2
Review Summary:	2
Review justification
Contributions:
defines new metric for scoring identification of user preferences from a given dialogue for hotel booking task

Strengths:

improves upon existing metrics on a given task over existing data set
Weaknesses:

knowledge about the task, the metrics and the dataset need to be provided by the reader or ferreted out from the references cited
aaaaaaa aaaaaaaaaa aaaaaaaa aaaaaaaaa aaaaaa aaaaaaaa aaaaaa aaaaaaaa aaaaaaaaa aaaaaa aaaaaaaaa aaaaa aaaaaa aaaaaaaaaaaa aaaaa aaaaaaaaaa aaaaaaa aaaaaaaaaaaa aaaaaaaaaaaaaaa aaaa aaaaaaaaaaa aaaaaaaaaa aaaaaaaaaa aaaaaa aaaaaaaaaa aaaaaaaaa aaaaaaa aaaaaaaaaa aaaaaaaa aaaaaaaaaaaaaaaaaa aa aaaaaaa aaaaaaaaaa aaaaaaaaaaa

bbbbb bbbbbb bbbbbb bbbbbbbbb bbbbbbbbbbbbbbbbb bbb bbbbbbbb bbbbbbbbb bbbbbbbbbbbb bbbb bbbbbbbbbbbbb bbbbbbbbbbbbbbbbbbbbbb bbbbbbb bbb bbbbbbbbbbbbbb bbbbbbbb bbbbb bb bbbbbbbbbbbbbbb bbbbbbbb bbbbbbbbbbbbb bbbbbb bbbbbbbbbbbbbbb bbbbbbbbbbb bbbbbbbbbbbbbb bbbbb bbbbbbbb bbbb bbbbbb bbbbbbbbbb bbbb bbbbbbbbbbbb bbbbb bbbbbbbbbbb bbbbbbbbbbbb

Feedback for authors
The paper presupposes in the reader an awareness of the field of evaluation of Dialogue State Tracking (DST) systems significantly far beyond that of the average attendee of a conference such as LREC aimed at a broad range of participants. Without it the paper is difficult to read. Whereas this may acceptable at a conference specific to Dialogue State Tracking, for an LREC paper I would expect at least some minimal description of the task and the concepts involved, such that it demonstrates the authors familiarity with the field and it helps potential readers. The paper in its current state lacks such a description, which makes most of its considerable work inaccessible to a significant part of its potential audience.


==> Reviews/comments.txt <==
R1
Scores
Relevance:	3
Originality:	3
Impact:	2
Soundness:	2
Clarity:	4
Appropriate amount of work:	3
Reproducibility:	5
Knowledge of the field:	3
Review Summary:	2

Q&A
How did you determine the weights for your weighted harmonic mean?

> We initially set the weights based on an intuitive approach, emphasizing value accuracy more significantly. This decision was rooted in the understanding that value accuracy represents an exact match, which is crucial for effective dialogue state tracking, while label accuracy typically reflects a partial match. To validate our approach, we conducted qualitative observation on a selection of development dialogs, ensuring that the weighting system produced logical and coherent results. Importantly, we want to emphasize that these weights were not adjusted or tuned based on any evaluation set dialogs to maintain the integrity and generalizability of our findings.

In Section 5.4, last sentence, wouldn't that be a negative examples for GCA, since this shows that GCA can in some cases not distinguish two very different models based on their clearly differing performance? Given established metrics is is clear that P1 is the better prediction. If this were a dialogue in a production system with a user or a user simulator, P1 would be able to successfully conduct a dialogue until turn 6, while P2 would break at the very beginning. So what is the point in granting P2 some reward for a correctly predicted turn that in reality it would never get to see because it already produced a faulty dialogue state in the very first turn?

> While we understand your concerns regarding the impact of early errors in dialogue sequences, our stance with Granular Change Accuracy (GCA) differs. GCA assesses a Dialogue State Tracking (DST) system's overall accuracy throughout a conversation, rather than prioritizing the timing of errors. This approach is based on the reality that any error, whether early or late, can significantly influence a dialogue's outcome. Notably, early mistakes often have the potential to be corrected in subsequent interactions, whereas late errors may not afford the user the opportunity to provide feedback, potentially leading to a more detrimental impact on the dialogue. Therefore, the assumption that early errors are inherently more critical is not always valid.

In your specific scenario, while a system with initial accuracy might seem advantageous, its lower total accuracy indicates a higher likelihood of errors throughout the dialogue. In contrast, a system with an early mistake but higher overall accuracy demonstrates a stronger capability in maintaining accurate state tracking over time. GCA's focus is on a system's cumulative accuracy in slot predictions, emphasizing the importance of consistent performance across the entire dialogue. This perspective aligns with the practical demands of real-world applications, where the overarching accuracy and adaptability in tracking dialogue states are paramount. We hope this clarifies the rationale behind GCA and underscores its value in advancing dialogue state tracking evaluation.


What exactly do you mean by "active slot"? It seems that it could mean a slot that sees a change in a particular turn, or a slot that is not none. Which one is it?

> We apologize for any confusion regarding the term "active slot" in our paper. To clarify, an "active slot" refers to a slot holding a value other than 'none', indicating its active participation in the dialogue's current state. We recognize that our initial explanation might have led to ambiguity, and we appreciate you bringing this to our attention. This definition will be explicitly stated in the camera-ready version of the paper to ensure clear communication and avoid any potential misunderstandings. Thank you for highlighting this important point, as it helps us improve the clarity of our work.

What this paper also needs to do is to present human evaluation results that can demonstrate that GCA is or is not more in line with human perception of "good performance". Without this, the paper only rests on the authors' subjective idea of what constitutes "good performance" and what constitutes a "good measure" of that performance. The paper concludes that "GCA stands out as a reliable benchmark for precise assessment", but the paper does not provide any such assessment. It only focuses on comparison to other metrics, but must instead conduct such an assessment by suitable means, for instance human evaluation, especially with production systems and not on static datasets.

> Thank you for suggesting the inclusion of human evaluation to assess GCA's alignment with perceived "good performance." While DST's complexity makes it challenging for human evaluators, we recognize the value of this approach. Our initial focus was on objective, quantitative assessments, like tail-orientedness and non-uniformity metrics, given their scalability and reproducibility. However, we appreciate the potential insights from human evaluations and will consider incorporating them into the final version of the paper to complement our current analysis and further validate GCA's effectiveness.
The characteristics of other metrics are portrayed as limitations and weaknesses here, but they are in fact just other useful ways to look at model performance and model behavior. No metric can provide a complete picture of model quality. I suggest to not propose GCA as a replacement of well established metrics (as they are well established for a reason), but rather as a useful addition to the pool of metrics that can help us better understand model behavior. I particularly see merit of GCA for zero-shot and few-shot setting evaluations and found the analysis the authors provided in the paper interesting. If the paper takes on a different angle and works out the strenghts of GCA and what it can bring to the table in addition to other metrics, then it would make a much more convincing read.

> We agree that portraying GCA as an additional method of evaluation, rather than a replacement for well-established metrics, is a more accurate and beneficial approach. This perspective aligns well with our goal of providing a comprehensive toolkit for DST evaluation, particularly in zero-shot and few-shot settings where GCA shows significant merit. We will ensure to incorporate this angle in the final version of our paper, highlighting GCA's unique strengths and contributions alongside existing metrics.




R2
Scores
Relevance:	5
Originality:	4
Impact:	4
Soundness:	4
Clarity:	4
Appropriate amount of work:	4
Reproducibility:	4
Knowledge of the field:	5
Review Summary:	4

Q&A
Why was FGA selected for more detailed comparison?

> The primary reason for selecting FGA (Fine-Grained Accuracy) for a more in-depth analysis was its recency and relevance as one of the latest metrics compared against JGA (Joint Goal Accuracy). Given that FGA represents a contemporary advancement in dialogue state tracking evaluation, it provided an appropriate and current benchmark for us to contrast and demonstrate the advancements offered by our proposed metric, GCA (Granular Change Accuracy). This comparison aimed to underscore the progression in evaluation methods in our field and to highlight how GCA contributes to this evolving landscape of dialogue state tracking metrics.

    How were the examples for illustration from the corpus selected?

> In selecting examples from the corpus for illustration in our study, we specifically chose dialogs that exhibited the highest degree of disagreement between our proposed GCA metric and other existing metrics. Our rationale was that analyzing these particular instances would reveal the most distinct and 'edgy' examples, providing clear insights into the differentiating characteristics of each metric. By focusing on these high-discrepancy cases, we aimed to effectively demonstrate where and how GCA diverges from traditional metrics, thereby highlighting its unique contributions and advantages in evaluating dialogue state tracking.


R3
Scores
Relevance:	3
Originality:	2
Impact:	2
Soundness:	2
Clarity:	1
Appropriate amount of work:	4
Reproducibility:	4
Knowledge of the field:	2
Review Summary:	2

Q&A
To be honest, there is nothing worth replying to. Just explain it to the chairs. 

Thank you for your feedback. We wish to clarify that our paper is intended for COLING, not LREC, which typically attracts an audience familiar with Dialogue State Tracking (DST). Nevertheless, we understand your concern about the paper's accessibility. In the initial sections, we aimed to introduce the DST task and its relevance through an explanatory figure and text. However, recognizing your feedback, we agree that further clarification is needed for a broader audience. In the final version, we will enhance the introduction to DST, ensuring it is more comprehensive and accessible, even to those new to the field. We appreciate your insights, which are crucial in making our work more inclusive and understandable for all attendees.
General Response to Reviewers:
Dear Reviewers,

We would like to express our sincere gratitude for your detailed and constructive feedback on our manuscript. Your insights and suggestions have been invaluable in guiding us to refine and improve our work.

Response to Chairs:

Dear Conference Chairs,

I am writing to address some concerns raised by Reviewer 3 in their evaluation of our paper, specifically regarding its accessibility and relevance to the conference audience. Reviewer 3 critiqued the paper for not being sufficiently accessible to a broader audience and implied that it might not be a fit for the LREC conference. However, our submission is intended for COLING, which typically attracts a more specialized audience familiar with Dialogue State Tracking (DST) and related topics.

We have made considerable efforts to ensure that our paper is accessible to both experts and those less familiar with DST. This includes a comprehensive explanation of the DST task not only in the text of the Introduction (Section 1) and Task Definition (Section 2) but also visually through Figure 1. Our aim was to create a balance between catering to a specialized audience while still being approachable for attendees with varied backgrounds.

Despite these efforts, Reviewer 3's sole concern regarding accessibility has resulted in considerably lower scores across several evaluation criteria. They do not provide any feedback regarding the technical depth of the paper. We respectfully request that the chairs consider the specific focus of the COLING conference and the efforts we have made to make the paper accessible when evaluating these scores. We believe that our submission aligns well with COLING's requirements and offers valuable contributions to the field.

We appreciate the opportunity to address this concern and are committed to ensuring that our work contributes meaningfully to the conference and its attendees.

Thank you for your consideration.

